Scaly: an Optimizing Compiler for Optimal Control

We present Scaly, an open-source optimizing compiler for optimal control, written in Python, that generates fast C code. Scaly provides a modeling language embedded in Python for the parametric optimization problems that arise in model predictive control and moving horizon estimation, and computes the sparse derivatives that standard optimization solvers need. Scaly accepts general nonlinear programs but applies optimizations specific to optimal control, which preserve the repeated structure of a problem, such as the stages of a horizon, through differentiation down to the generated loops. The generated C depends only on the C math library and never allocates memory dynamically. On three benchmark problems, Scaly evaluates the Hessian of the Lagrangian up to 26 times faster than CasADi, with smaller binaries and build times that stay nearly constant with the horizon. With the same solver, Scaly shortens the solver time per control step on every benchmark, by a factor of up to 9.

==> data/closed_loop.csv <==
problem,solver,total_scaly,fe_scaly,rest_scaly,total_casadi,fe_casadi,rest_casadi,speedup_total,speedup_fe
race_cars,sqp,3.16718,0.0473437,3.11984,3.26915,0.142338,3.12681,1.0322,3.00648
race_cars,ipopt,5.40562,0.178356,5.22726,5.85452,0.495365,5.35915,1.08304,2.77739
npmpc,sqp,1.17395,0.367437,0.806516,1.49247,0.673006,0.819462,1.27132,1.83162
npmpc,ipopt,3.29457,0.741492,2.55308,3.96853,1.30749,2.66104,1.20457,1.76333
unbumpercars,sqp,10.8851,9.62015,1.26494,98.9339,97.6144,1.31948,9.08893,10.1469
unbumpercars,ipopt,20.7821,16.8942,3.8879,167.967,163.437,4.52988,8.08231,9.67419


==> data/hessian_npmpc.csv <==
size,rt_scaly,rt_casadi_sx,rt_casadi_mx,rt_casadi_call_mx,rt_casadi_map_sx,rt_casadi_mx_gemm,bt_scaly,bt_casadi_sx,bt_casadi_mx,bt_casadi_call_mx,bt_casadi_map_sx,bt_casadi_mx_gemm,os_scaly,os_casadi_sx,os_casadi_mx,os_casadi_call_mx,os_casadi_map_sx,os_casadi_mx_gemm,to_scaly,to_casadi_sx,to_casadi_mx,to_casadi_call_mx,to_casadi_map_sx,to_casadi_mx_gemm,rt_best,rt_ratio,bt_best,bt_ratio,os_best,os_ratio
6,7.7898,72.1441,20.6376,136.098,199.39,43.841,1.7595,108.093,5.6207,7.2979,136.016,2.8886,62.125,3104.09,224.315,431.21,1913.73,191.107,nan,nan,nan,nan,nan,nan,20.6376,2.64931,2.8886,1.64172,191.107,3.07617
12,16.7955,nan,41.9608,293.662,477.275,99.8066,2.1972,nan,13.2014,10.9868,176.617,5.756,104.781,nan,412.815,691.886,3406.33,307.959,nan,300,nan,nan,nan,nan,41.9608,2.49834,5.756,2.6197,307.959,2.93907
25,32.2299,nan,84.8962,574.038,1055.18,223.588,2.3154,nan,42.0335,12.2871,175.22,8.8365,112.465,nan,815.975,750.662,5499.11,242.591,nan,nan,nan,nan,nan,nan,84.8962,2.63408,8.8365,3.8164,242.591,2.15704
50,59.497,nan,176.219,1165.07,2606.31,431.648,2.3857,nan,167.451,14.3626,179.328,26.3575,132.701,nan,1599.58,802.958,9484.31,345.599,nan,nan,nan,nan,nan,nan,176.219,2.96181,14.3626,6.02029,345.599,2.60434
100,107.083,nan,nan,2302.63,nan,878.313,2.4768,nan,nan,22.3723,nan,95.6871,166.157,nan,nan,890.222,nan,528.487,nan,nan,300,nan,300,nan,878.313,8.20218,22.3723,9.03274,528.487,3.18065
200,215.235,nan,nan,4647.69,nan,nan,1.9628,nan,nan,55.5134,nan,nan,189.861,nan,nan,1067.15,nan,nan,nan,nan,nan,nan,nan,300,4647.69,21.5935,55.5134,28.2828,1067.15,5.62067


==> data/hessian_race_cars.csv <==
size,rt_scaly,rt_casadi_sx,rt_casadi_mx,rt_casadi_call_mx,rt_casadi_map_sx,rt_casadi_mx_gemm,bt_scaly,bt_casadi_sx,bt_casadi_mx,bt_casadi_call_mx,bt_casadi_map_sx,bt_casadi_mx_gemm,os_scaly,os_casadi_sx,os_casadi_mx,os_casadi_call_mx,os_casadi_map_sx,os_casadi_mx_gemm,to_scaly,to_casadi_sx,to_casadi_mx,to_casadi_call_mx,to_casadi_map_sx,to_casadi_mx_gemm,rt_best,rt_ratio,bt_best,bt_ratio,os_best,os_ratio
5,0.9989,1.9281,2.8597,5.1561,5.2514,nan,0.8243,0.5013,1.9972,2.0045,2.1247,nan,32.994,45.179,82.223,72.379,87.562,nan,nan,nan,nan,nan,nan,nan,1.9281,1.93022,0.5013,0.608152,45.179,1.36931
10,1.18,3.8119,5.5634,10.0789,10.4039,nan,0.8295,0.7661,4.6904,2.756,2.1564,nan,36.034,89.071,157.275,93.607,113.934,nan,nan,nan,nan,nan,nan,nan,3.8119,3.23042,0.7661,0.923568,89.071,2.47186
25,2.3592,9.7535,14.1801,25.0287,25.4028,nan,1.0177,1.6171,24.0912,2.2759,1.4289,nan,52.05,222.259,389.875,128.111,166.718,nan,nan,nan,nan,nan,nan,nan,9.7535,4.13424,1.4289,1.40405,128.111,2.46131
50,4.1071,19.4741,28.6865,50.3107,51.9868,nan,0.9298,3.1038,102.821,7.9133,5.7888,nan,36.674,443.407,794.675,234.711,308.99,nan,nan,nan,nan,nan,nan,nan,19.4741,4.74157,3.1038,3.33814,234.711,6.39993
100,7.7247,39.1618,nan,100.727,104.101,nan,1.0658,6.8573,nan,8.1987,3.8782,nan,49.162,885.639,nan,297.615,422.782,nan,nan,nan,300,nan,nan,nan,39.1618,5.06969,3.8782,3.63877,297.615,6.05376
200,16.1358,81.2467,nan,200.874,212.322,nan,1.2188,16.3753,nan,21.1787,8.0856,nan,47.298,1796.55,nan,457.327,690.99,nan,nan,nan,nan,nan,nan,nan,81.2467,5.03518,8.0856,6.63407,457.327,9.66906
400,28.5311,163.584,nan,410.787,431.46,nan,1.4941,40.6595,nan,81.1543,28.8202,nan,47.298,3581.3,nan,821.919,1279.21,nan,nan,nan,nan,nan,nan,nan,163.584,5.73352,28.8202,19.2893,821.919,17.3775


==> data/hessian_unbumpercars.csv <==
size,rt_scaly,rt_casadi_sx,rt_casadi_mx,rt_casadi_call_mx,rt_casadi_map_sx,rt_casadi_mx_gemm,bt_scaly,bt_casadi_sx,bt_casadi_mx,bt_casadi_call_mx,bt_casadi_map_sx,bt_casadi_mx_gemm,os_scaly,os_casadi_sx,os_casadi_mx,os_casadi_call_mx,os_casadi_map_sx,os_casadi_mx_gemm,to_scaly,to_casadi_sx,to_casadi_mx,to_casadi_call_mx,to_casadi_map_sx,to_casadi_mx_gemm,rt_best,rt_ratio,bt_best,bt_ratio,os_best,os_ratio
2,113.667,nan,966.076,nan,nan,1134.83,2.2103,nan,2.4988,nan,nan,2.5725,72.516,nan,491.039,nan,nan,502.647,nan,300,nan,nan,nan,nan,966.076,8.4992,2.4988,1.13053,491.039,6.77146
4,167.151,nan,3078.64,nan,nan,3725.93,3.6011,nan,7.6709,nan,nan,5.449,109.653,nan,867.691,nan,nan,782.427,nan,nan,nan,nan,nan,nan,3078.64,18.4183,5.449,1.51315,782.427,7.13548
8,415.742,nan,10603,nan,nan,14171.7,4.7602,nan,53.6461,nan,nan,36.8388,161.781,nan,2143.76,nan,nan,1773.84,nan,nan,nan,nan,nan,nan,10603,25.5039,36.8388,7.73892,1773.84,10.9644
16,1454.34,nan,nan,nan,nan,nan,4.2563,nan,nan,nan,nan,nan,161.749,nan,nan,nan,nan,nan,nan,nan,300,nan,nan,300,nan,nan,nan,nan,nan,nan
32,7644.9,nan,nan,nan,nan,nan,4.9633,nan,nan,nan,nan,nan,268.077,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan

